Resilience Bounds of Sensing-Based Network Clock Synchronization

Recent studies exploited external periodic synchronous signals to synchronize a pair of network nodes to address a threat of delaying the communications between the nodes. However, the sensing-based synchronization may yield faults due to nonmalicious signal and sensor noises. This paper considers a system of N nodes that will fuse their peer-to-peer synchronization results to correct the faults. Our analysis gives the lower bound of the number of faults that the system can tolerate when N is up to 12. If the number of faults is no greater than the lower bound, the faults can be identified and corrected. We also prove that the system cannot tolerate more than N-2 faults. Our results can guide the design of resilient sensing-based clock synchronization systems.

==> PDFexpress.txt <==
tanrui@ntu.edu.sg
d2ym^Y3J


==> eps/LRZC.txt <==
0	0
6	3
10	3
12	0

